Cosmology from a Lagrangian formulation for Rastall's theory

We give a Lagrangian formulation for the theory of Rastall of gravitation. After proposing a Lagrangian density that reproduces the equations of motion postulated by Rastall, we study the cosmological consequences and fit the parameters using recent data from Hubble function $H(z).$ According to two model selection criteria, one based on corrected Akaike Information Criterion (AICc) and another on Bayesian Information Criterion (BIC), known to penalize models with a greater number of parameters, particularly BIC, we obtain some competitive models relative do $\Lambda CDM.$ In one of these models the cosmological constant is interpreted as having origin in the creation of matter due to time dependent gravitational field, as opposed to the origin in the vacuum energy.

==> H_z_.txt <==
x      y     ex   ey
0.0700 69.00 19.6 19.6
0.0900 69.00 12.0 12.0
0.1200 68.60 26.2 26.2
0.1700 83.00 8.00 8.00
0.1790 75.00 4.00 4.00
0.1990 75.00 5.00 5.00
0.2000 72.90 29.6 29.6
0.2400 79.69 2.65 2.65
0.2700 77.00 14.0 14.0
0.2800 88.80 36.6 36.6
0.3500 82.10 4.90 4.90
0.3500 84.40 7.00 7.00
0.3520 83.00 14.0 14.0
0.3802 83.00 13.5 13.5
0.4000 95.00 17.0 17.0
0.4004 77.00 10.2 10.2
0.4247 87.10 11.2 11.2
0.4300 86.45 3.68 3.68
0.4400 82.60 7.80 7.80
0.4497 92.80 12.9 12.9
0.4783 80.90 9.00 9.00
0.4800 97.00 62.0 62.0
0.5700 92.40 4.50 4.50
0.5930 104.0 13.0 13.0
0.6000 87.90 6.10 6.10
0.6800 92.00 8.00 8.00
0.7300 97.30 6.10 6.10
0.7810 105.0 12.0 12.0
0.8750 125.0 17.0 17.0
0.8800 90.00 40.0 40.0
0.9000 117.0 23.0 23.0
1.0370 154.0 20.0 20.0
1.3000 168.0 17.0 17.0
1.3630 160.0 33.6 33.6
1.4300 177.0 18.0 18.0
1.5300 140.0 14.0 14.0
1.7500 202.0 40.0 40.0 
1.9650 186.5 50.4 50.4
2.3000 224.0 8.00 8.00 
2.3400 222.0 7.00 7.00 
2.3600 226.0 8.00 8.00   
